Discontinuous Skeletal Gradient Discretisation Methods on polytopal meshes

In this work we develop arbitrary-order Discontinuous Skeletal Gradient Discretisations (DSGD) on general polytopal meshes. Discontinuous Skeletal refers to the fact that the globally coupled unknowns are broken polynomial on the mesh skeleton. The key ingredient is a high-order gradient reconstruction composed of two terms: (i) a consistent contribution obtained mimicking an integration by parts formula inside each element and (ii) a stabilising term for which sufficient design conditions are provided. An example of stabilisation that satisfies the design conditions is proposed based on a local lifting of high-order residuals on a Raviart-Thomas-N\'ed\'elec subspace. We prove that the novel DSGDs satisfy coercivity, consistency, limit-conformity, and compactness requirements that ensure convergence for a variety of elliptic and parabolic problems. Links with Hybrid High-Order, non-conforming Mimetic Finite Difference and non-conforming Virtual Element methods are also studied. Numerical examples complete the exposition.

==> plap-p-rt_0_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Gp err_Lp
56 92 37 3.07e-02 7.77e-02 7.77e-02 8.71e-03
224 352 129 1.54e-02 4.08e-02 4.08e-02 2.16e-03
896 1376 481 7.68e-03 2.08e-02 2.08e-02 5.37e-04
3584 5440 1857 3.84e-03 1.04e-02 1.04e-02 1.34e-04
14336 21632 7297 1.92e-03 5.23e-03 5.23e-03 3.34e-05


==> plap-p-rt_0_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Gp err_Lp
16 40 25 6.25e-02 3.45e-02 3.45e-02 2.03e-02
64 144 81 3.12e-02 9.90e-03 9.90e-03 5.17e-03
256 544 289 1.56e-02 2.70e-03 2.70e-03 1.30e-03
1024 2112 1089 7.81e-03 7.19e-04 7.19e-04 3.25e-04
4096 8320 4225 3.91e-03 1.88e-04 1.88e-04 8.13e-05


==> plap-p-rt_0_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Gp err_Lp
40 96 57 2.50e-01 3.66e-02 3.66e-02 2.00e-02
160 352 193 1.25e-01 1.05e-02 1.05e-02 5.17e-03
640 1344 705 6.25e-02 2.89e-03 2.89e-03 1.30e-03
2560 5248 2689 3.12e-02 7.85e-04 7.85e-04 3.27e-04
10240 20736 10497 1.56e-02 2.13e-04 2.13e-04 8.19e-05


==> plap-p-rt_0_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Gp err_Lp
22 62 41 6.30e-02 4.25e-02 4.25e-02 9.23e-03
76 220 145 3.42e-02 1.57e-02 1.57e-02 2.39e-03
280 824 545 1.72e-02 5.78e-03 5.78e-03 6.82e-04
1072 3184 2113 8.59e-03 2.08e-03 2.08e-03 1.82e-04
4192 12512 8321 4.30e-03 7.27e-04 7.27e-04 4.63e-05


==> plap-p-rt_1_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Gp err_Lp
56 92 37 3.07e-02 3.43e-03 3.43e-03 4.47e-04
224 352 129 1.54e-02 8.61e-04 8.61e-04 5.59e-05
896 1376 481 7.68e-03 2.16e-04 2.16e-04 7.00e-06
3584 5440 1857 3.84e-03 5.40e-05 5.40e-05 8.76e-07
14336 21632 7297 1.92e-03 1.35e-05 1.35e-05 1.10e-07


==> plap-p-rt_1_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Gp err_Lp
16 40 25 6.25e-02 3.52e-03 3.52e-03 1.88e-03
64 144 81 3.12e-02 7.18e-04 7.18e-04 2.41e-04
256 544 289 1.56e-02 1.33e-04 1.33e-04 3.04e-05
1024 2112 1089 7.81e-03 2.35e-05 2.35e-05 3.81e-06
4096 8320 4225 3.91e-03 4.05e-06 4.05e-06 4.77e-07


==> plap-p-rt_1_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Gp err_Lp
40 96 57 2.50e-01 3.84e-03 3.84e-03 1.85e-03
160 352 193 1.25e-01 7.55e-04 7.55e-04 2.37e-04
640 1344 705 6.25e-02 1.39e-04 1.39e-04 2.99e-05
2560 5248 2689 3.12e-02 2.45e-05 2.45e-05 3.76e-06
10240 20736 10497 1.56e-02 4.23e-06 4.23e-06 4.71e-07


==> plap-p-rt_1_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Gp err_Lp
22 62 41 6.30e-02 4.51e-03 4.51e-03 1.31e-03
76 220 145 3.42e-02 9.55e-04 9.55e-04 1.66e-04
280 824 545 1.72e-02 1.83e-04 1.83e-04 2.12e-05
1072 3184 2113 8.59e-03 3.35e-05 3.35e-05 2.67e-06
4192 12512 8321 4.30e-03 6.09e-06 6.09e-06 3.36e-07


==> plap-p-rt_2_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Gp err_Lp
56 92 37 3.07e-02 2.08e-04 2.08e-04 2.23e-05
224 352 129 1.54e-02 2.54e-05 2.54e-05 1.42e-06
896 1376 481 7.68e-03 3.13e-06 3.13e-06 8.99e-08
3584 5440 1857 3.84e-03 3.87e-07 3.87e-07 5.65e-09
14336 21632 7297 1.92e-03 4.82e-08 4.82e-08 3.54e-10


==> plap-p-rt_2_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Gp err_Lp
16 40 25 6.25e-02 5.42e-04 5.42e-04 1.32e-04
64 144 81 3.12e-02 5.76e-05 5.76e-05 8.14e-06
256 544 289 1.56e-02 5.51e-06 5.51e-06 5.00e-07
1024 2112 1089 7.81e-03 5.37e-07 5.37e-07 3.10e-08
4096 8320 4225 3.91e-03 5.61e-08 5.61e-08 1.93e-09


==> plap-p-rt_2_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Gp err_Lp
40 96 57 2.50e-01 6.70e-04 6.70e-04 1.35e-04
160 352 193 1.25e-01 5.91e-05 5.91e-05 8.14e-06
640 1344 705 6.25e-02 4.96e-06 4.96e-06 4.98e-07
2560 5248 2689 3.12e-02 4.44e-07 4.44e-07 3.08e-08
10240 20736 10497 1.56e-02 4.50e-08 4.50e-08 1.92e-09


==> plap-p-rt_2_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Gp err_Lp
22 62 41 6.30e-02 6.88e-04 6.88e-04 1.14e-04
76 220 145 3.42e-02 9.19e-05 9.19e-05 8.19e-06
280 824 545 1.72e-02 1.19e-05 1.19e-05 5.58e-07
1072 3184 2113 8.59e-03 1.51e-06 1.51e-06 3.65e-08
4192 12512 8321 4.30e-03 1.89e-07 1.89e-07 2.34e-09


==> plap-p-rt_3_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Gp err_Lp
56 92 37 3.07e-02 9.15e-06 9.15e-06 7.63e-07
224 352 129 1.54e-02 5.65e-07 5.65e-07 2.51e-08
896 1376 481 7.68e-03 3.49e-08 3.49e-08 8.08e-10
3584 5440 1857 3.84e-03 2.17e-09 2.17e-09 2.56e-11


==> plap-p-rt_3_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Gp err_Lp
16 40 25 6.25e-02 6.52e-05 6.52e-05 8.20e-06
64 144 81 3.12e-02 3.94e-06 3.94e-06 2.34e-07
256 544 289 1.56e-02 2.40e-07 2.40e-07 6.84e-09
1024 2112 1089 7.81e-03 1.48e-08 1.48e-08 2.05e-10


==> plap-p-rt_3_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Gp err_Lp
40 96 57 2.50e-01 6.60e-05 6.60e-05 8.24e-06
160 352 193 1.25e-01 3.96e-06 3.96e-06 2.31e-07
640 1344 705 6.25e-02 2.40e-07 2.40e-07 6.71e-09
2560 5248 2689 3.12e-02 1.47e-08 1.47e-08 2.01e-10


==> plap-p-rt_3_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Gp err_Lp
22 62 41 6.30e-02 4.42e-05 4.42e-05 4.92e-06
76 220 145 3.42e-02 2.60e-06 2.60e-06 1.76e-07
280 824 545 1.72e-02 1.59e-07 1.59e-07 6.19e-09
1072 3184 2113 8.59e-03 9.90e-09 9.90e-09 2.08e-10


==> plap-p-rt_4_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Gp err_Lp
56 92 37 3.07e-02 3.82e-07 3.82e-07 2.34e-08
224 352 129 1.54e-02 1.13e-08 1.13e-08 3.82e-10
896 1376 481 7.68e-03 3.48e-10 3.48e-10 6.19e-12
3584 5440 1857 3.84e-03 1.16e-10 1.16e-10 1.08e-12


==> plap-p-rt_4_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Gp err_Lp
16 40 25 6.25e-02 3.22e-06 3.22e-06 3.45e-07
64 144 81 3.12e-02 9.99e-08 9.99e-08 5.30e-09
256 544 289 1.56e-02 3.02e-09 3.02e-09 8.13e-11
1024 2112 1089 7.81e-03 9.40e-11 9.40e-11 1.35e-12


==> plap-p-rt_4_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Gp err_Lp
40 96 57 2.50e-01 3.43e-06 3.43e-06 3.65e-07
160 352 193 1.25e-01 9.50e-08 9.50e-08 5.65e-09
640 1344 705 6.25e-02 2.69e-09 2.69e-09 8.68e-11
2560 5248 2689 3.12e-02 8.21e-11 8.21e-11 1.43e-12


==> plap-p-rt_4_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Gp err_Lp
22 62 41 6.30e-02 1.77e-06 1.77e-06 1.73e-07
76 220 145 3.42e-02 5.25e-08 5.25e-08 2.78e-09
280 824 545 1.72e-02 1.47e-09 1.47e-09 4.47e-11
1072 3184 2113 8.59e-03 3.52e-10 3.52e-10 1.28e-11


==> plap-p_0_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 7.76e-02 1.68e-02
224 352 129 1.54e-02 4.08e-02 3.31e-03
896 1376 481 7.68e-03 2.08e-02 6.73e-04
3584 5440 1857 3.84e-03 1.04e-02 1.44e-04
14336 21632 7297 1.92e-03 5.23e-03 3.26e-05


==> plap-p_0_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
16 40 25 6.25e-02 6.09e-02 5.96e-02
64 144 81 3.12e-02 1.54e-02 1.17e-02
256 544 289 1.56e-02 3.14e-03 2.00e-03
1024 2112 1089 7.81e-03 5.30e-04 3.02e-04
4096 8320 4225 3.91e-03 6.83e-05 3.62e-05


==> plap-p_0_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
40 96 57 2.50e-01 5.97e-02 5.95e-02
160 352 193 1.25e-01 1.55e-02 1.18e-02
640 1344 705 6.25e-02 3.19e-03 2.04e-03
2560 5248 2689 3.12e-02 5.60e-04 3.12e-04
10240 20736 10497 1.56e-02 8.87e-05 3.97e-05


==> plap-p_0_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 7.15e-02 3.82e-02
76 220 145 3.42e-02 2.39e-02 7.15e-03
280 824 545 1.72e-02 7.54e-03 1.29e-03
1072 3184 2113 8.59e-03 2.38e-03 2.21e-04
4192 12512 8321 4.30e-03 7.72e-04 3.75e-05


==> plap-p_1_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 2.17e-03 2.26e-04
224 352 129 1.54e-02 5.66e-04 2.89e-05
896 1376 481 7.68e-03 1.60e-04 4.72e-06
3584 5440 1857 3.84e-03 4.63e-05 7.14e-07
14336 21632 7297 1.92e-03 1.31e-05 1.01e-07


==> plap-p_1_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
16 40 25 6.25e-02 1.86e-03 1.53e-03
64 144 81 3.12e-02 2.05e-04 4.24e-05
256 544 289 1.56e-02 6.33e-05 9.34e-06
1024 2112 1089 7.81e-03 1.61e-05 2.36e-06
4096 8320 4225 3.91e-03 3.38e-06 3.91e-07


==> plap-p_1_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
40 96 57 2.50e-01 1.88e-03 1.44e-03
160 352 193 1.25e-01 2.29e-04 4.23e-05
640 1344 705 6.25e-02 6.78e-05 9.35e-06
2560 5248 2689 3.12e-02 1.70e-05 2.34e-06
10240 20736 10497 1.56e-02 3.54e-06 3.87e-07


==> plap-p_1_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 2.26e-03 7.94e-04
76 220 145 3.42e-02 4.30e-04 4.25e-05
280 824 545 1.72e-02 1.01e-04 9.62e-06
1072 3184 2113 8.59e-03 2.32e-05 1.89e-06
4192 12512 8321 4.30e-03 5.02e-06 2.95e-07


==> plap-p_2_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 9.45e-05 1.29e-05
224 352 129 1.54e-02 1.73e-05 1.09e-06
896 1376 481 7.68e-03 2.80e-06 8.05e-08
3584 5440 1857 3.84e-03 4.08e-07 5.52e-09
14336 21632 7297 1.92e-03 5.55e-08 3.63e-10


==> plap-p_2_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
16 40 25 6.25e-02 1.42e-04 3.37e-05
64 144 81 3.12e-02 1.80e-05 4.31e-06
256 544 289 1.56e-02 2.33e-06 3.68e-07
1024 2112 1089 7.81e-03 2.68e-07 2.67e-08
4096 8320 4225 3.91e-03 2.84e-08 1.80e-09


==> plap-p_2_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
40 96 57 2.50e-01 1.53e-04 3.54e-05
160 352 193 1.25e-01 1.96e-05 4.32e-06
640 1344 705 6.25e-02 2.52e-06 3.66e-07
2560 5248 2689 3.12e-02 2.92e-07 2.65e-08
10240 20736 10497 1.56e-02 3.15e-08 1.79e-09


==> plap-p_2_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 1.69e-04 3.15e-05
76 220 145 3.42e-02 4.55e-05 4.51e-06
280 824 545 1.72e-02 8.88e-06 4.27e-07
1072 3184 2113 8.59e-03 1.43e-06 3.33e-08
4192 12512 8321 4.30e-03 2.06e-07 2.34e-09


==> plap-p_3_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 5.95e-06 6.17e-07
224 352 129 1.54e-02 5.28e-07 2.33e-08
896 1376 481 7.68e-03 3.96e-08 8.12e-10
3584 5440 1857 3.84e-03 2.69e-09 2.68e-11


==> plap-p_3_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
16 40 25 6.25e-02 2.54e-05 4.42e-06
64 144 81 3.12e-02 2.68e-06 1.76e-07
256 544 289 1.56e-02 2.19e-07 6.02e-09
1024 2112 1089 7.81e-03 1.55e-08 1.94e-10


==> plap-p_3_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
40 96 57 2.50e-01 2.56e-05 4.42e-06
160 352 193 1.25e-01 2.66e-06 1.75e-07
640 1344 705 6.25e-02 2.17e-07 5.97e-09
2560 5248 2689 3.12e-02 1.53e-08 1.93e-10


==> plap-p_3_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 1.63e-05 2.51e-06
76 220 145 3.42e-02 1.74e-06 1.23e-07
280 824 545 1.72e-02 1.62e-07 5.67e-09
1072 3184 2113 8.59e-03 1.49e-08 2.55e-10


==> plap-p_4_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
56 92 37 3.07e-02 3.05e-07 2.07e-08
224 352 129 1.54e-02 1.19e-08 3.71e-10
896 1376 481 7.68e-03 3.98e-10 6.19e-12
3584 5440 1857 3.84e-03 1.26e-11 1.00e-13


==> plap-p_4_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
16 40 25 6.25e-02 1.48e-06 2.47e-07
64 144 81 3.12e-02 5.22e-08 4.12e-09
256 544 289 1.56e-02 1.65e-09 6.41e-11
1024 2112 1089 7.81e-03 5.05e-11 9.84e-13


==> plap-p_4_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
40 96 57 2.50e-01 1.50e-06 2.47e-07
160 352 193 1.25e-01 5.28e-08 4.09e-09
640 1344 705 6.25e-02 1.68e-09 6.37e-11
2560 5248 2689 3.12e-02 5.18e-11 9.80e-13


==> plap-p_4_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p err_Lp
22 62 41 6.30e-02 9.92e-07 1.16e-07
76 220 145 3.42e-02 4.79e-08 2.37e-09
280 824 545 1.72e-02 2.03e-09 4.51e-11
1072 3184 2113 8.59e-03 7.87e-11 8.47e-13


==> plap-pt_0_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 1.44e-01 1.06e-01 2.01e-01 3.17e-01 2.56e-01 4.40e-01
224 352 129 1.54e-02 7.09e-02 2.64e-02 9.14e-02 1.09e-01 1.23e-01 1.68e-01
896 1376 481 7.68e-03 3.54e-02 6.60e-03 4.41e-02 3.87e-02 6.00e-02 6.67e-02
3584 5440 1857 3.84e-03 1.77e-02 1.65e-03 2.19e-02 1.37e-02 3.00e-02 2.64e-02
14336 21632 7297 1.92e-03 8.83e-03 4.12e-04 1.09e-02 4.85e-03 1.50e-02 1.05e-02



==> plap-pt_0_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
16 40 25 6.25e-02 5.19e-02 2.07e-01 9.20e-02 5.18e-01 1.44e-01 6.69e-01
64 144 81 3.12e-02 1.29e-02 5.15e-02 4.67e-02 1.85e-01 8.23e-02 2.64e-01
256 544 289 1.56e-02 3.21e-03 1.29e-02 1.88e-02 6.68e-02 4.13e-02 1.06e-01
1024 2112 1089 7.81e-03 8.03e-04 3.21e-03 7.25e-03 2.40e-02 1.94e-02 4.25e-02
4096 8320 4225 3.91e-03 2.01e-04 8.03e-04 2.80e-03 8.57e-03 9.54e-03 1.70e-02


==> plap-pt_0_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
40 96 57 2.50e-01 5.49e-02 1.53e-01 1.05e-01 4.19e-01 1.63e-01 5.66e-01
160 352 193 1.25e-01 1.42e-02 4.19e-02 5.15e-02 1.62e-01 8.69e-02 2.37e-01
640 1344 705 6.25e-02 3.54e-03 1.10e-02 2.08e-02 5.97e-02 4.28e-02 9.69e-02
2560 5248 2689 3.12e-02 8.63e-04 2.81e-03 7.75e-03 2.16e-02 1.95e-02 3.91e-02
10240 20736 10497 1.56e-02 2.12e-04 7.12e-04 2.86e-03 7.72e-03 9.30e-03 1.57e-02


==> plap-pt_0_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 1.71e-01 1.64e-01 2.76e-01 4.11e-01 3.51e-01 5.22e-01
76 220 145 3.42e-02 8.96e-02 4.86e-02 2.16e-01 1.84e-01 3.10e-01 2.61e-01
280 824 545 1.72e-02 3.69e-02 1.36e-02 1.31e-01 7.80e-02 2.16e-01 1.26e-01
1072 3184 2113 8.59e-03 1.38e-02 3.63e-03 7.11e-02 3.10e-02 1.34e-01 5.73e-02
4192 12512 8321 4.30e-03 5.00e-03 9.33e-04 3.67e-02 1.17e-02 8.01e-02 2.48e-02


==> plap-pt_1_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 1.36e-02 1.14e-02 3.89e-02 9.81e-02 6.52e-02 1.93e-01
224 352 129 1.54e-02 3.28e-03 1.43e-03 2.12e-02 2.54e-02 4.78e-02 6.25e-02
896 1376 481 7.68e-03 8.10e-04 1.80e-04 7.76e-03 6.28e-03 2.03e-02 1.97e-02
3584 5440 1857 3.84e-03 2.02e-04 2.25e-05 2.91e-03 1.57e-03 8.60e-03 6.20e-03
14336 21632 7297 1.92e-03 5.04e-05 2.81e-06 1.10e-03 3.93e-04 3.38e-03 1.95e-03


==> plap-pt_1_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
16 40 25 6.25e-02 2.91e-02 3.27e-02 7.15e-02 1.83e-01 8.41e-02 3.20e-01
64 144 81 3.12e-02 4.35e-03 3.84e-03 3.03e-02 5.13e-02 6.89e-02 1.10e-01
256 544 289 1.56e-02 5.73e-04 4.68e-04 1.88e-02 1.29e-02 5.54e-02 3.54e-02
1024 2112 1089 7.81e-03 7.26e-05 5.81e-05 8.53e-03 3.15e-03 3.22e-02 1.12e-02
4096 8320 4225 3.91e-03 9.11e-06 7.25e-06 3.12e-03 7.72e-04 1.50e-02 3.52e-03


==> plap-pt_1_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
40 96 57 2.50e-01 2.28e-02 2.75e-02 6.34e-02 1.59e-01 1.15e-01 2.80e-01
160 352 193 1.25e-01 3.87e-03 3.34e-03 3.11e-02 4.49e-02 7.76e-02 9.96e-02
640 1344 705 6.25e-02 5.98e-04 4.08e-04 1.76e-02 1.16e-02 5.31e-02 3.26e-02
2560 5248 2689 3.12e-02 9.10e-05 5.06e-05 7.83e-03 2.86e-03 3.02e-02 1.04e-02
10240 20736 10497 1.56e-02 1.43e-05 6.30e-06 2.85e-03 7.04e-04 1.40e-02 3.28e-03


==> plap-pt_1_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 3.99e-02 3.00e-02 8.93e-02 1.48e-01 1.32e-01 2.48e-01
76 220 145 3.42e-02 6.53e-03 4.39e-03 2.99e-02 4.28e-02 8.80e-02 8.83e-02
280 824 545 1.72e-02 1.11e-03 5.91e-04 1.41e-02 1.15e-02 4.69e-02 2.96e-02
1072 3184 2113 8.59e-03 1.90e-04 7.63e-05 4.68e-03 2.96e-03 1.64e-02 9.48e-03
4192 12512 8321 4.30e-03 3.28e-05 9.67e-06 1.52e-03 7.51e-04 5.65e-03 3.02e-03


==> plap-pt_2_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 1.01e-03 9.48e-04 3.50e-02 4.11e-02 7.20e-02 1.10e-01
224 352 129 1.54e-02 1.22e-04 6.00e-05 1.26e-02 6.75e-03 3.72e-02 2.61e-02
896 1376 481 7.68e-03 1.50e-05 3.77e-06 4.60e-03 1.23e-03 1.49e-02 6.46e-03
3584 5440 1857 3.84e-03 1.87e-06 2.36e-07 2.07e-03 2.36e-04 6.25e-03 1.60e-03
14336 21632 7297 1.92e-03 2.33e-07 1.47e-08 1.11e-03 5.18e-05 3.07e-03 3.99e-04


==> plap-pt_2_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
16 40 25 6.25e-02 1.37e-03 4.96e-03 2.37e-02 1.00e-01 5.83e-02 2.05e-01
64 144 81 3.12e-02 8.83e-05 3.17e-04 1.07e-02 1.79e-02 3.03e-02 5.28e-02
256 544 289 1.56e-02 5.56e-06 1.99e-05 3.53e-03 3.24e-03 1.05e-02 1.35e-02
1024 2112 1089 7.81e-03 3.48e-07 1.25e-06 1.14e-03 5.82e-04 3.66e-03 3.40e-03
4096 8320 4225 3.91e-03 2.17e-08 7.79e-08 3.66e-04 1.04e-04 1.28e-03 8.52e-04


==> plap-pt_2_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
40 96 57 2.50e-01 1.33e-03 4.20e-03 2.74e-02 8.25e-02 8.89e-02 1.74e-01
160 352 193 1.25e-01 8.84e-05 2.73e-04 9.83e-03 1.57e-02 2.86e-02 4.76e-02
640 1344 705 6.25e-02 5.85e-06 1.72e-05 3.24e-03 2.90e-03 1.04e-02 1.24e-02
2560 5248 2689 3.12e-02 4.04e-07 1.08e-06 1.05e-03 5.23e-04 3.65e-03 3.16e-03
10240 20736 10497 1.56e-02 2.96e-08 6.75e-08 3.40e-04 9.37e-05 1.29e-03 7.92e-04


==> plap-pt_2_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 3.26e-03 3.95e-03 5.07e-02 7.20e-02 1.23e-01 1.61e-01
76 220 145 3.42e-02 4.35e-04 2.81e-04 1.43e-02 1.54e-02 4.89e-02 4.57e-02
280 824 545 1.72e-02 5.15e-05 1.87e-05 4.73e-03 2.93e-03 1.29e-02 1.17e-02
1072 3184 2113 8.59e-03 6.20e-06 1.20e-06 1.88e-03 5.36e-04 5.09e-03 2.92e-03
4192 12512 8321 4.30e-03 7.61e-07 7.60e-08 8.02e-04 9.89e-05 2.52e-03 7.29e-04


==> plap-pt_3_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 8.49e-05 5.90e-05 7.90e-03 1.18e-02 1.87e-02 4.71e-02
224 352 129 1.54e-02 5.39e-06 1.86e-06 3.22e-03 1.93e-03 9.17e-03 9.80e-03
896 1376 481 7.68e-03 3.38e-07 5.84e-08 1.56e-03 3.10e-04 4.80e-03 2.05e-03
3584 5440 1857 3.84e-03 2.11e-08 1.83e-09 7.91e-04 6.17e-05 2.26e-03 4.62e-04


==> plap-pt_3_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
16 40 25 6.25e-02 1.80e-04 5.28e-04 1.36e-02 3.57e-02 3.60e-02 1.24e-01
64 144 81 3.12e-02 1.06e-05 1.69e-05 7.65e-03 6.01e-03 2.17e-02 2.48e-02
256 544 289 1.56e-02 6.55e-07 5.30e-07 2.91e-03 9.51e-04 1.14e-02 4.16e-03
1024 2112 1089 7.81e-03 4.08e-08 1.66e-08 9.12e-04 2.20e-04 4.50e-03 1.22e-03


==> plap-pt_3_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
40 96 57 2.50e-01 1.83e-04 4.27e-04 1.22e-02 3.09e-02 3.17e-02 1.05e-01
160 352 193 1.25e-01 1.00e-05 1.41e-05 6.75e-03 5.14e-03 1.99e-02 2.18e-02
640 1344 705 6.25e-02 5.92e-07 4.51e-07 2.61e-03 8.00e-04 1.04e-02 3.73e-03
2560 5248 2689 3.12e-02 3.61e-08 1.42e-08 8.29e-04 1.90e-04 4.09e-03 1.10e-03


==> plap-pt_3_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 5.69e-04 4.16e-04 2.25e-02 3.35e-02 5.95e-02 9.37e-02
76 220 145 3.42e-02 3.46e-05 1.71e-05 8.63e-03 5.26e-03 2.40e-02 2.01e-02
280 824 545 1.72e-02 2.22e-06 5.84e-07 4.10e-03 9.60e-04 1.27e-02 4.03e-03
1072 3184 2113 8.59e-03 1.41e-07 1.90e-08 1.83e-03 2.52e-04 6.02e-03 1.42e-03


==> plap-pt_4_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 4.15e-06 3.03e-06 3.77e-03 5.17e-03 3.31e-02 2.37e-02
224 352 129 1.54e-02 1.28e-07 4.78e-08 1.76e-03 8.17e-04 1.63e-02 4.12e-03
896 1376 481 7.68e-03 3.96e-09 7.49e-10 7.78e-04 1.95e-04 6.32e-03 1.24e-03
3584 5440 1857 3.84e-03 1.23e-10 1.17e-11 3.92e-04 5.59e-05 2.38e-03 4.23e-04


==> plap-pt_4_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
16 40 25 6.25e-02 1.35e-05 4.04e-05 8.44e-03 2.21e-02 2.29e-02 6.87e-02
64 144 81 3.12e-02 3.74e-07 6.48e-07 1.75e-03 3.10e-03 5.16e-03 9.33e-03
256 544 289 1.56e-02 1.12e-08 1.02e-08 5.61e-04 4.58e-04 1.72e-03 1.09e-03
1024 2112 1089 7.81e-03 3.46e-10 1.59e-10 1.83e-04 7.14e-05 6.04e-04 1.62e-04


==> plap-pt_4_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
40 96 57 2.50e-01 1.29e-05 3.27e-05 7.84e-03 2.07e-02 2.42e-02 6.31e-02
160 352 193 1.25e-01 3.71e-07 5.42e-07 1.65e-03 2.70e-03 4.74e-03 8.63e-03
640 1344 705 6.25e-02 1.07e-08 8.68e-09 5.30e-04 3.93e-04 1.61e-03 1.02e-03
2560 5248 2689 3.12e-02 3.16e-10 1.37e-10 1.74e-04 6.11e-05 5.66e-04 1.59e-04


==> plap-pt_4_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 2.63e-05 2.86e-05 1.55e-02 1.71e-02 4.42e-02 5.10e-02
76 220 145 3.42e-02 1.00e-06 6.02e-07 6.29e-03 2.33e-03 2.36e-02 7.65e-03
280 824 545 1.72e-02 3.04e-08 1.12e-08 2.81e-03 4.30e-04 9.77e-03 1.90e-03
1072 3184 2113 8.59e-03 8.29e-10 1.93e-10 1.28e-03 1.04e-04 3.89e-03 6.15e-04


==> plap-rt_0_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Gp2 err_Lp2 err_p3 err_Gp3 err_Lp3 err_p4 err_Gp4 err_Lp4
56 92 37 3.07e-02 1.43e-01 1.43e-01 1.35e-02 2.01e-01 2.01e-01 1.32e-02 2.55e-01 2.55e-01 2.49e-02
224 352 129 1.54e-02 7.09e-02 7.09e-02 3.18e-03 9.13e-02 9.13e-02 2.99e-03 1.23e-01 1.23e-01 5.80e-03
896 1376 481 7.68e-03 3.54e-02 3.54e-02 7.83e-04 4.41e-02 4.41e-02 6.70e-04 6.00e-02 6.00e-02 1.35e-03
3584 5440 1857 3.84e-03 1.77e-02 1.77e-02 1.95e-04 2.19e-02 2.19e-02 1.57e-04 3.00e-02 3.00e-02 3.26e-04
14336 21632 7297 1.92e-03 8.83e-03 8.83e-03 4.87e-05 1.09e-02 1.09e-02 3.80e-05 1.50e-02 1.50e-02 7.98e-05


==> plap-rt_0_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Gp2 err_Lp2 err_p3 err_Gp3 err_Lp3 err_p4 err_Gp4 err_Lp4
16 40 25 6.25e-02 5.19e-02 5.19e-02 8.32e-02 6.96e-02 6.96e-02 3.09e-02 1.08e-01 1.08e-01 1.69e-02
64 144 81 3.12e-02 1.29e-02 1.29e-02 2.11e-02 3.19e-02 3.19e-02 9.41e-03 5.33e-02 5.33e-02 1.30e-02
256 544 289 1.56e-02 3.21e-03 3.21e-03 5.29e-03 1.15e-02 1.15e-02 2.64e-03 2.12e-02 2.12e-02 5.44e-03
1024 2112 1089 7.81e-03 8.03e-04 8.03e-04 1.32e-03 3.85e-03 3.85e-03 7.21e-04 7.78e-03 7.78e-03 1.70e-03
4096 8320 4225 3.91e-03 2.01e-04 2.01e-04 3.31e-04 1.25e-03 1.25e-03 1.89e-04 2.79e-03 2.79e-03 4.73e-04


==> plap-rt_0_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Gp2 err_Lp2 err_p3 err_Gp3 err_Lp3 err_p4 err_Gp4 err_Lp4
40 96 57 2.50e-01 5.05e-02 5.05e-02 7.09e-02 6.25e-02 6.25e-02 3.07e-02 9.36e-02 9.36e-02 2.12e-02
160 352 193 1.25e-01 1.25e-02 1.25e-02 1.78e-02 2.76e-02 2.76e-02 8.88e-03 4.78e-02 4.78e-02 1.18e-02
640 1344 705 6.25e-02 3.29e-03 3.29e-03 4.47e-03 1.02e-02 1.02e-02 2.40e-03 2.03e-02 2.03e-02 4.59e-03
2560 5248 2689 3.12e-02 9.28e-04 9.28e-04 1.12e-03 3.50e-03 3.50e-03 6.40e-04 8.03e-03 8.03e-03 1.43e-03
10240 20736 10497 1.56e-02 2.80e-04 2.80e-04 2.79e-04 1.18e-03 1.18e-03 1.66e-04 3.10e-03 3.10e-03 4.00e-04


==> plap-rt_0_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Gp2 err_Lp2 err_p3 err_Gp3 err_Lp3 err_p4 err_Gp4 err_Lp4
22 62 41 6.30e-02 1.27e-01 1.27e-01 1.20e-01 1.40e-01 1.40e-01 7.72e-02 1.76e-01 1.76e-01 5.99e-02
76 220 145 3.42e-02 4.48e-02 4.48e-02 3.98e-02 6.19e-02 6.19e-02 2.41e-02 8.22e-02 8.22e-02 1.89e-02
280 824 545 1.72e-02 1.53e-02 1.53e-02 1.10e-02 2.65e-02 2.65e-02 6.56e-03 3.80e-02 3.80e-02 5.54e-03
1072 3184 2113 8.59e-03 5.23e-03 5.23e-03 2.88e-03 1.10e-02 1.10e-02 1.72e-03 1.73e-02 1.73e-02 1.72e-03
4192 12512 8321 4.30e-03 1.81e-03 1.81e-03 7.34e-04 4.50e-03 4.50e-03 4.43e-04 7.66e-03 7.66e-03 4.99e-04


==> plap-rt_1_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Gp2 err_Lp2 err_p3 err_Gp3 err_Lp3 err_p4 err_Gp4 err_Lp4
56 92 37 3.07e-02 8.00e-03 8.00e-03 1.23e-03 2.20e-02 2.20e-02 2.06e-03 5.14e-02 5.14e-02 6.46e-03
224 352 129 1.54e-02 2.01e-03 2.01e-03 1.47e-04 9.36e-03 9.36e-03 5.10e-04 2.75e-02 2.75e-02 2.45e-03
896 1376 481 7.68e-03 5.03e-04 5.03e-04 1.81e-05 3.28e-03 3.28e-03 9.36e-05 1.11e-02 1.11e-02 5.13e-04
3584 5440 1857 3.84e-03 1.26e-04 1.26e-04 2.25e-06 1.07e-03 1.07e-03 1.54e-05 4.05e-03 4.05e-03 9.54e-05
14336 21632 7297 1.92e-03 3.14e-05 3.14e-05 2.81e-07 3.43e-04 3.43e-04 2.47e-06 1.45e-03 1.45e-03 1.71e-05


==> plap-rt_1_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Gp2 err_Lp2 err_p3 err_Gp3 err_Lp3 err_p4 err_Gp4 err_Lp4
16 40 25 6.25e-02 7.82e-03 7.82e-03 5.79e-03 3.68e-02 3.68e-02 6.78e-03 5.09e-02 5.09e-02 8.69e-03
64 144 81 3.12e-02 9.62e-04 9.62e-04 4.45e-04 4.55e-03 4.55e-03 8.88e-04 1.53e-02 1.53e-02 2.47e-03
256 544 289 1.56e-02 1.20e-04 1.20e-04 4.20e-05 1.62e-03 1.62e-03 1.57e-04 9.32e-03 9.32e-03 7.29e-04
1024 2112 1089 7.81e-03 1.50e-05 1.50e-05 4.72e-06 5.78e-04 5.78e-04 2.62e-05 3.68e-03 3.68e-03 1.57e-04
4096 8320 4225 3.91e-03 1.87e-06 1.87e-06 5.72e-07 1.89e-04 1.89e-04 4.22e-06 1.34e-03 1.34e-03 2.97e-05


==> plap-rt_1_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Gp2 err_Lp2 err_p3 err_Gp3 err_Lp3 err_p4 err_Gp4 err_Lp4
40 96 57 2.50e-01 1.07e-02 1.07e-02 5.06e-03 3.40e-02 3.40e-02 7.04e-03 4.89e-02 4.89e-02 1.06e-02
160 352 193 1.25e-01 1.63e-03 1.63e-03 3.92e-04 4.55e-03 4.55e-03 8.09e-04 1.37e-02 1.37e-02 2.15e-03
640 1344 705 6.25e-02 2.65e-04 2.65e-04 3.70e-05 1.48e-03 1.48e-03 1.43e-04 8.31e-03 8.31e-03 6.01e-04
2560 5248 2689 3.12e-02 4.48e-05 4.48e-05 4.15e-06 5.16e-04 5.16e-04 2.35e-05 3.31e-03 3.31e-03 1.28e-04
10240 20736 10497 1.56e-02 7.77e-06 7.77e-06 5.01e-07 1.67e-04 1.67e-04 3.75e-06 1.21e-03 1.21e-03 2.41e-05


==> plap-rt_1_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Gp2 err_Lp2 err_p3 err_Gp3 err_Lp3 err_p4 err_Gp4 err_Lp4
22 62 41 6.30e-02 2.88e-02 2.88e-02 8.84e-03 4.13e-02 4.13e-02 1.13e-02 6.30e-02 6.30e-02 1.54e-02
76 220 145 3.42e-02 6.04e-03 6.04e-03 1.06e-03 1.22e-02 1.22e-02 1.53e-03 2.70e-02 2.70e-02 2.75e-03
280 824 545 1.72e-02 1.16e-03 1.16e-03 1.10e-04 4.31e-03 4.31e-03 2.05e-04 1.22e-02 1.22e-02 6.17e-04
1072 3184 2113 8.59e-03 2.13e-04 2.13e-04 1.18e-05 1.44e-03 1.44e-03 3.08e-05 4.68e-03 4.68e-03 1.28e-04
4192 12512 8321 4.30e-03 3.93e-05 3.93e-05 1.34e-06 4.64e-04 4.64e-04 4.82e-06 1.69e-03 1.69e-03 2.41e-05


==> plap-rt_2_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Gp2 err_Lp2 err_p3 err_Gp3 err_Lp3 err_p4 err_Gp4 err_Lp4
56 92 37 3.07e-02 4.76e-04 4.76e-04 7.42e-05 3.87e-03 3.87e-03 3.12e-04 1.71e-02 1.71e-02 1.61e-03
224 352 129 1.54e-02 5.91e-05 5.91e-05 4.62e-06 3.80e-04 3.80e-04 1.53e-05 4.44e-03 4.44e-03 7.90e-05
896 1376 481 7.68e-03 7.37e-06 7.37e-06 2.88e-07 7.13e-05 7.13e-05 1.25e-06 1.66e-03 1.66e-03 2.39e-05
3584 5440 1857 3.84e-03 9.21e-07 9.21e-07 1.80e-08 2.34e-05 2.34e-05 1.90e-07 5.99e-04 5.99e-04 4.83e-06
14336 21632 7297 1.92e-03 1.15e-07 1.15e-07 1.12e-09 7.58e-06 7.58e-06 3.04e-08 2.13e-04 2.13e-04 8.81e-07


==> plap-rt_2_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Gp2 err_Lp2 err_p3 err_Gp3 err_Lp3 err_p4 err_Gp4 err_Lp4
16 40 25 6.25e-02 1.37e-03 1.37e-03 5.37e-04 1.05e-02 1.05e-02 2.02e-03 4.01e-02 4.01e-02 6.13e-03
64 144 81 3.12e-02 8.88e-05 8.88e-05 3.04e-05 1.39e-03 1.39e-03 1.30e-04 3.39e-03 3.39e-03 3.06e-04
256 544 289 1.56e-02 5.89e-06 5.89e-06 1.85e-06 2.71e-04 2.71e-04 1.36e-05 9.07e-04 9.07e-04 3.79e-05
1024 2112 1089 7.81e-03 4.43e-07 4.43e-07 1.15e-07 7.85e-05 7.85e-05 1.93e-06 4.82e-04 4.82e-04 8.68e-06
4096 8320 4225 3.91e-03 4.15e-08 4.15e-08 7.16e-09 2.46e-05 2.46e-05 2.97e-07 1.85e-04 1.85e-04 1.64e-06


==> plap-rt_2_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Gp2 err_Lp2 err_p3 err_Gp3 err_Lp3 err_p4 err_Gp4 err_Lp4
40 96 57 2.50e-01 1.82e-03 1.82e-03 5.14e-04 1.00e-02 1.00e-02 1.89e-03 3.85e-02 3.85e-02 5.64e-03
160 352 193 1.25e-01 1.45e-04 1.45e-04 2.77e-05 1.39e-03 1.39e-03 1.24e-04 4.61e-03 4.61e-03 3.02e-04
640 1344 705 6.25e-02 1.20e-05 1.20e-05 1.65e-06 2.65e-04 2.65e-04 1.25e-05 8.00e-04 8.00e-04 3.49e-05
2560 5248 2689 3.12e-02 1.04e-06 1.04e-06 1.01e-07 7.43e-05 7.43e-05 1.76e-06 3.97e-04 3.97e-04 7.84e-06
10240 20736 10497 1.56e-02 9.19e-08 9.19e-08 6.25e-09 2.29e-05 2.29e-05 2.70e-07 1.53e-04 1.53e-04 1.47e-06


==> plap-rt_2_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Gp2 err_Lp2 err_p3 err_Gp3 err_Lp3 err_p4 err_Gp4 err_Lp4
22 62 41 6.30e-02 2.82e-03 2.82e-03 6.31e-04 1.09e-02 1.09e-02 1.67e-03 1.94e-02 1.94e-02 2.60e-03
76 220 145 3.42e-02 4.31e-04 4.31e-04 4.21e-05 1.65e-03 1.65e-03 1.45e-04 4.57e-03 4.57e-03 2.44e-04
280 824 545 1.72e-02 5.96e-05 5.96e-05 2.78e-06 3.19e-04 3.19e-04 1.64e-05 2.51e-03 2.51e-03 5.00e-05
1072 3184 2113 8.59e-03 7.83e-06 7.83e-06 1.76e-07 9.51e-05 9.51e-05 2.42e-06 1.01e-03 1.01e-03 9.77e-06
4192 12512 8321 4.30e-03 1.00e-06 1.00e-06 1.10e-08 3.01e-05 3.01e-05 3.76e-07 3.71e-04 3.71e-04 1.78e-06


==> plap-rt_3_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Gp2 err_Lp2 err_p3 err_Gp3 err_Lp3 err_p4 err_Gp4 err_Lp4
56 92 37 3.07e-02 2.77e-05 2.77e-05 3.67e-06 4.24e-04 4.24e-04 1.57e-05 2.80e-03 2.80e-03 1.41e-04
224 352 129 1.54e-02 1.73e-06 1.73e-06 1.15e-07 5.60e-05 5.60e-05 1.30e-06 4.05e-04 4.05e-04 1.38e-05
896 1376 481 7.68e-03 1.08e-07 1.08e-07 3.58e-09 1.29e-05 1.29e-05 1.40e-07 4.14e-05 4.14e-05 7.22e-07
3584 5440 1857 3.84e-03 6.75e-09 6.75e-09 1.12e-10 3.89e-06 3.89e-06 2.00e-08 3.80e-06 3.80e-06 3.32e-08


==> plap-rt_3_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Gp2 err_Lp2 err_p3 err_Gp3 err_Lp3 err_p4 err_Gp4 err_Lp4
16 40 25 6.25e-02 2.73e-04 2.73e-04 6.01e-05 2.11e-03 2.11e-03 3.39e-04 5.96e-03 5.96e-03 5.47e-04
64 144 81 3.12e-02 1.69e-05 1.69e-05 2.08e-06 3.76e-04 3.76e-04 2.48e-05 8.33e-04 8.33e-04 4.75e-05
256 544 289 1.56e-02 1.06e-06 1.06e-06 6.69e-08 1.02e-04 1.02e-04 3.09e-06 1.15e-04 1.15e-04 3.18e-06
1024 2112 1089 7.81e-03 6.63e-08 6.63e-08 2.11e-09 3.06e-05 3.06e-05 4.62e-07 1.12e-05 1.12e-05 1.55e-07


==> plap-rt_3_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Gp2 err_Lp2 err_p3 err_Gp3 err_Lp3 err_p4 err_Gp4 err_Lp4
40 96 57 2.50e-01 2.72e-04 2.72e-04 5.57e-05 1.84e-03 1.84e-03 3.05e-04 5.26e-03 5.26e-03 5.35e-04
160 352 193 1.25e-01 1.58e-05 1.58e-05 1.84e-06 3.18e-04 3.18e-04 2.19e-05 7.76e-04 7.76e-04 4.04e-05
640 1344 705 6.25e-02 9.55e-07 9.55e-07 5.83e-08 8.60e-05 8.60e-05 2.76e-06 1.07e-04 1.07e-04 2.81e-06
2560 5248 2689 3.12e-02 5.87e-08 5.87e-08 1.82e-09 2.58e-05 2.58e-05 4.14e-07 1.04e-05 1.04e-05 1.38e-07


==> plap-rt_3_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Gp2 err_Lp2 err_p3 err_Gp3 err_Lp3 err_p4 err_Gp4 err_Lp4
22 62 41 6.30e-02 4.65e-04 4.65e-04 7.94e-05 2.07e-03 2.07e-03 2.48e-04 8.01e-03 8.01e-03 5.04e-04
76 220 145 3.42e-02 3.25e-05 3.25e-05 3.08e-06 3.84e-04 3.84e-04 2.61e-05 1.42e-03 1.42e-03 3.89e-05
280 824 545 1.72e-02 2.23e-06 2.23e-06 1.16e-07 1.11e-04 1.11e-04 3.76e-06 1.46e-04 1.46e-04 2.02e-06
1072 3184 2113 8.59e-03 1.45e-07 1.45e-07 4.01e-09 3.45e-05 3.45e-05 5.77e-07 1.35e-05 1.35e-05 9.58e-08


==> plap-rt_4_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Gp2 err_Lp2 err_p3 err_Gp3 err_Lp3 err_p4 err_Gp4 err_Lp4
56 92 37 3.07e-02 1.41e-06 1.41e-06 1.56e-07 5.17e-05 5.17e-05 1.75e-06 5.65e-04 5.65e-04 2.54e-05
224 352 129 1.54e-02 4.42e-08 4.42e-08 2.44e-09 1.47e-05 1.47e-05 2.29e-07 2.10e-05 2.10e-05 2.12e-07
896 1376 481 7.68e-03 1.38e-09 1.38e-09 3.81e-11 4.61e-06 4.61e-06 3.59e-08 2.13e-06 2.13e-06 2.30e-08
3584 5440 1857 3.84e-03 1.01e-10 1.01e-10 1.29e-12 1.45e-06 1.45e-06 5.64e-09 2.15e-07 2.15e-07 1.24e-09


==> plap-rt_4_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Gp2 err_Lp2 err_p3 err_Gp3 err_Lp3 err_p4 err_Gp4 err_Lp4
16 40 25 6.25e-02 2.64e-05 2.64e-05 4.75e-06 4.84e-04 4.84e-04 5.09e-05 2.42e-03 2.42e-03 1.59e-04
64 144 81 3.12e-02 8.10e-07 8.10e-07 7.89e-08 1.22e-04 1.22e-04 4.80e-06 5.34e-05 5.34e-05 3.02e-06
256 544 289 1.56e-02 2.52e-08 2.52e-08 1.25e-09 3.69e-05 3.69e-05 7.05e-07 1.03e-05 1.03e-05 2.09e-07
1024 2112 1089 7.81e-03 7.86e-10 7.86e-10 1.97e-11 1.15e-05 1.15e-05 1.10e-07 1.17e-06 1.17e-06 1.14e-08


==> plap-rt_4_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Gp2 err_Lp2 err_p3 err_Gp3 err_Lp3 err_p4 err_Gp4 err_Lp4
40 96 57 2.50e-01 2.43e-05 2.43e-05 4.25e-06 4.94e-04 4.94e-04 4.68e-05 2.10e-03 2.10e-03 1.43e-04
160 352 193 1.25e-01 7.25e-07 7.25e-07 6.92e-08 1.17e-04 1.17e-04 4.46e-06 6.15e-05 6.15e-05 3.01e-06
640 1344 705 6.25e-02 2.22e-08 2.22e-08 1.09e-09 3.46e-05 3.46e-05 6.56e-07 1.11e-05 1.11e-05 1.94e-07
2560 5248 2689 3.12e-02 6.86e-10 6.86e-10 1.71e-11 1.07e-05 1.07e-05 1.02e-07 1.19e-06 1.19e-06 1.02e-08


==> plap-rt_4_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Gp2 err_Lp2 err_p3 err_Gp3 err_Lp3 err_p4 err_Gp4 err_Lp4
22 62 41 6.30e-02 2.34e-05 2.34e-05 3.31e-06 7.56e-04 7.56e-04 6.79e-05 1.61e-03 1.61e-03 9.07e-05
76 220 145 3.42e-02 7.97e-07 7.97e-07 6.01e-08 1.78e-04 1.78e-04 8.44e-06 8.39e-05 8.39e-05 2.94e-06
280 824 545 1.72e-02 3.03e-08 3.03e-08 1.16e-09 5.35e-05 5.35e-05 1.29e-06 1.09e-05 1.09e-05 1.49e-07
1072 3184 2113 8.59e-03 1.11e-09 1.11e-09 2.15e-11 1.68e-05 1.68e-05 2.03e-07 1.13e-06 1.13e-06 7.35e-09


==> plap_0_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 1.44e-01 1.06e-01 2.01e-01 3.17e-01 2.56e-01 4.40e-01
224 352 129 1.54e-02 7.09e-02 2.64e-02 9.14e-02 1.09e-01 1.23e-01 1.68e-01
896 1376 481 7.68e-03 3.54e-02 6.60e-03 4.41e-02 3.87e-02 6.00e-02 6.67e-02
3584 5440 1857 3.84e-03 1.77e-02 1.65e-03 2.19e-02 1.37e-02 3.00e-02 2.64e-02
14336 21632 7297 1.92e-03 8.83e-03 4.12e-04 1.09e-02 4.85e-03 1.50e-02 1.05e-02


==> plap_0_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
16 40 25 6.25e-02 5.19e-02 2.07e-01 9.20e-02 5.18e-01 1.44e-01 6.69e-01
64 144 81 3.12e-02 1.29e-02 5.15e-02 4.67e-02 1.85e-01 8.23e-02 2.64e-01
256 544 289 1.56e-02 3.21e-03 1.29e-02 1.88e-02 6.68e-02 4.13e-02 1.06e-01
1024 2112 1089 7.81e-03 8.03e-04 3.21e-03 7.25e-03 2.40e-02 1.94e-02 4.25e-02
4096 8320 4225 3.91e-03 2.01e-04 8.03e-04 2.80e-03 8.57e-03 9.54e-03 1.70e-02


==> plap_0_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
40 96 57 2.50e-01 5.49e-02 1.53e-01 1.05e-01 4.19e-01 1.63e-01 5.66e-01
160 352 193 1.25e-01 1.42e-02 4.19e-02 5.15e-02 1.62e-01 8.69e-02 2.37e-01
640 1344 705 6.25e-02 3.54e-03 1.10e-02 2.08e-02 5.97e-02 4.28e-02 9.69e-02
2560 5248 2689 3.12e-02 8.63e-04 2.81e-03 7.75e-03 2.16e-02 1.95e-02 3.91e-02
10240 20736 10497 1.56e-02 2.12e-04 7.12e-04 2.86e-03 7.72e-03 9.30e-03 1.57e-02


==> plap_0_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 1.71e-01 1.64e-01 2.76e-01 4.11e-01 3.51e-01 5.22e-01
76 220 145 3.42e-02 8.96e-02 4.86e-02 2.16e-01 1.84e-01 3.10e-01 2.61e-01
280 824 545 1.72e-02 3.69e-02 1.36e-02 1.31e-01 7.80e-02 2.16e-01 1.26e-01
1072 3184 2113 8.59e-03 1.38e-02 3.63e-03 7.11e-02 3.10e-02 1.34e-01 5.73e-02
4192 12512 8321 4.30e-03 5.00e-03 9.33e-04 3.67e-02 1.17e-02 8.01e-02 2.48e-02


==> plap_1_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 9.75e-03 1.09e-02 3.51e-02 9.83e-02 8.60e-02 1.93e-01
224 352 129 1.54e-02 2.45e-03 1.38e-03 1.43e-02 2.53e-02 3.71e-02 6.19e-02
896 1376 481 7.68e-03 6.13e-04 1.73e-04 4.82e-03 6.28e-03 1.40e-02 1.97e-02
3584 5440 1857 3.84e-03 1.53e-04 2.17e-05 1.55e-03 1.57e-03 5.03e-03 6.20e-03
14336 21632 7297 1.92e-03 3.83e-05 2.71e-06 4.94e-04 3.93e-04 1.79e-03 1.95e-03


==> plap_1_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
16 40 25 6.25e-02 2.91e-02 3.27e-02 7.57e-02 1.83e-01 9.03e-02 3.18e-01
64 144 81 3.12e-02 4.35e-03 3.84e-03 2.96e-02 5.01e-02 4.38e-02 1.09e-01
256 544 289 1.56e-02 5.73e-04 4.68e-04 1.17e-02 1.26e-02 2.40e-02 3.47e-02
1024 2112 1089 7.81e-03 7.26e-05 5.81e-05 4.37e-03 3.07e-03 1.10e-02 1.09e-02
4096 8320 4225 3.91e-03 9.11e-06 7.25e-06 1.51e-03 7.51e-04 4.59e-03 3.39e-03


==> plap_1_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
40 96 57 2.50e-01 2.37e-02 2.77e-02 6.86e-02 1.60e-01 1.09e-01 2.79e-01
160 352 193 1.25e-01 4.11e-03 3.36e-03 2.91e-02 4.42e-02 6.32e-02 9.89e-02
640 1344 705 6.25e-02 6.54e-04 4.10e-04 1.17e-02 1.13e-02 2.76e-02 3.20e-02
2560 5248 2689 3.12e-02 1.03e-04 5.07e-05 4.29e-03 2.78e-03 1.15e-02 1.01e-02
10240 20736 10497 1.56e-02 1.66e-05 6.31e-06 1.45e-03 6.83e-04 4.58e-03 3.15e-03


==> plap_1_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 4.10e-02 2.92e-02 9.56e-02 1.46e-01 1.47e-01 2.42e-01
76 220 145 3.42e-02 7.10e-03 4.36e-03 3.77e-02 4.25e-02 1.02e-01 8.79e-02
280 824 545 1.72e-02 1.20e-03 5.90e-04 1.80e-02 1.15e-02 6.49e-02 2.96e-02
1072 3184 2113 8.59e-03 2.04e-04 7.62e-05 7.00e-03 2.95e-03 2.60e-02 9.44e-03
4192 12512 8321 4.30e-03 3.52e-05 9.67e-06 2.36e-03 7.47e-04 9.49e-03 2.99e-03


==> plap_2_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 6.44e-04 7.78e-04 6.39e-03 3.68e-02 1.92e-02 1.00e-01
224 352 129 1.54e-02 8.07e-05 4.91e-05 7.01e-04 6.28e-03 1.20e-02 2.53e-02
896 1376 481 7.68e-03 1.01e-05 3.07e-06 1.30e-04 1.16e-03 4.74e-03 6.38e-03
3584 5440 1857 3.84e-03 1.26e-06 1.92e-07 3.93e-05 2.11e-04 1.72e-03 1.60e-03
14336 21632 7297 1.92e-03 1.58e-07 1.20e-08 1.24e-05 3.79e-05 6.12e-04 3.99e-04


==> plap_2_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
16 40 25 6.25e-02 3.45e-03 5.13e-03 2.27e-02 1.01e-01 4.97e-02 2.04e-01
64 144 81 3.12e-02 2.71e-04 3.20e-04 6.32e-03 1.94e-02 1.35e-02 5.53e-02
256 544 289 1.56e-02 1.81e-05 2.00e-05 1.86e-03 3.54e-03 3.72e-03 1.41e-02
1024 2112 1089 7.81e-03 1.15e-06 1.25e-06 5.39e-04 6.36e-04 9.99e-04 3.54e-03
4096 8320 4225 3.91e-03 7.24e-08 7.79e-08 1.62e-04 1.13e-04 2.59e-04 8.85e-04


==> plap_2_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
40 96 57 2.50e-01 2.92e-03 4.32e-03 2.51e-02 8.31e-02 8.29e-02 1.74e-01
160 352 193 1.25e-01 2.68e-04 2.76e-04 5.85e-03 1.69e-02 1.59e-02 5.01e-02
640 1344 705 6.25e-02 2.15e-05 1.73e-05 1.72e-03 3.15e-03 7.79e-03 1.30e-02
2560 5248 2689 3.12e-02 1.70e-06 1.08e-06 5.07e-04 5.70e-04 3.01e-03 3.27e-03
10240 20736 10497 1.56e-02 1.38e-07 6.75e-08 1.53e-04 1.02e-04 1.09e-03 8.20e-04


==> plap_2_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 3.32e-03 3.89e-03 4.43e-02 6.97e-02 1.07e-01 1.56e-01
76 220 145 3.42e-02 4.51e-04 2.80e-04 8.79e-03 1.51e-02 2.75e-02 4.46e-02
280 824 545 1.72e-02 5.28e-05 1.86e-05 1.55e-03 2.91e-03 1.28e-02 1.16e-02
1072 3184 2113 8.59e-03 6.29e-06 1.20e-06 3.71e-04 5.40e-04 5.22e-03 2.96e-03
4192 12512 8321 4.30e-03 7.64e-07 7.60e-08 1.13e-04 9.82e-05 1.91e-03 7.47e-04


==> plap_3_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 3.44e-05 4.37e-05 8.84e-04 1.17e-02 9.15e-03 4.82e-02
224 352 129 1.54e-02 2.16e-06 1.38e-06 1.06e-04 1.81e-03 8.98e-04 9.94e-03
896 1376 481 7.68e-03 1.35e-07 4.32e-08 2.27e-05 2.62e-04 8.17e-05 1.98e-03
3584 5440 1857 3.84e-03 8.44e-09 1.35e-09 6.98e-06 3.92e-05 7.28e-06 3.93e-04


==> plap_3_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
16 40 25 6.25e-02 2.61e-04 5.25e-04 4.21e-03 3.94e-02 1.01e-02 1.24e-01
64 144 81 3.12e-02 1.16e-05 1.67e-05 9.11e-04 6.75e-03 2.80e-03 2.66e-02
256 544 289 1.56e-02 5.24e-07 5.24e-07 2.76e-04 1.02e-03 1.00e-03 5.33e-03
1024 2112 1089 7.81e-03 2.79e-08 1.64e-08 8.21e-05 1.53e-04 2.89e-04 1.06e-03


==> plap_3_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
40 96 57 2.50e-01 2.31e-04 4.24e-04 3.82e-03 3.37e-02 3.45e-02 1.09e-01
160 352 193 1.25e-01 1.14e-05 1.40e-05 7.81e-04 5.92e-03 9.18e-03 2.39e-02
640 1344 705 6.25e-02 5.44e-07 4.46e-07 2.35e-04 8.88e-04 1.42e-03 4.88e-03
2560 5248 2689 3.12e-02 2.79e-08 1.41e-08 7.25e-05 1.33e-04 2.48e-04 9.80e-04


==> plap_3_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 5.65e-04 4.08e-04 9.17e-03 3.31e-02 4.48e-02 9.30e-02
76 220 145 3.42e-02 3.20e-05 1.67e-05 1.38e-03 5.48e-03 1.33e-02 2.11e-02
280 824 545 1.72e-02 1.94e-06 5.76e-07 3.76e-04 8.34e-04 2.10e-03 4.41e-03
1072 3184 2113 8.59e-03 1.20e-07 1.88e-08 1.17e-04 1.27e-04 3.30e-04 8.91e-04


==> plap_4_mesh1.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
56 92 37 3.07e-02 1.58e-06 2.03e-06 1.04e-04 4.74e-03 7.50e-04 2.31e-02
224 352 129 1.54e-02 4.97e-08 3.19e-08 1.98e-05 6.46e-04 1.15e-04 3.76e-03
896 1376 481 7.68e-03 1.55e-09 5.00e-10 6.16e-06 9.82e-05 1.13e-05 5.95e-04
3584 5440 1857 3.84e-03 4.86e-11 7.81e-12 1.93e-06 1.53e-05 1.02e-06 9.39e-05


==> plap_4_mesh2.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
16 40 25 6.25e-02 1.48e-05 4.07e-05 1.58e-03 2.67e-02 2.70e-03 7.29e-02
64 144 81 3.12e-02 3.46e-07 6.47e-07 3.72e-04 3.41e-03 2.27e-04 1.20e-02
256 544 289 1.56e-02 8.61e-09 1.01e-08 1.10e-04 4.96e-04 2.00e-05 1.92e-03
1024 2112 1089 7.81e-03 2.45e-10 1.59e-10 3.41e-05 7.62e-05 1.77e-06 3.03e-04


==> plap_4_mesh3.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
40 96 57 2.50e-01 1.34e-05 3.28e-05 1.50e-03 2.29e-02 1.68e-02 6.46e-02
160 352 193 1.25e-01 3.51e-07 5.41e-07 3.20e-04 2.93e-03 8.89e-04 1.08e-02
640 1344 705 6.25e-02 8.86e-09 8.64e-09 9.62e-05 4.24e-04 1.97e-04 1.75e-03
2560 5248 2689 3.12e-02 2.39e-10 1.36e-10 2.99e-05 6.52e-05 2.13e-05 2.79e-04


==> plap_4_pi6_tiltedhexagonal.dat <==
num_cells num_faces num_nodes meshsize err_p2 err_Lp2 err_p3 err_Lp3 err_p4 err_Lp4
22 62 41 6.30e-02 2.48e-05 2.81e-05 3.38e-03 1.69e-02 2.71e-02 5.29e-02
76 220 145 3.42e-02 9.37e-07 5.79e-07 6.60e-04 2.36e-03 1.20e-03 9.59e-03
280 824 545 1.72e-02 3.26e-08 1.05e-08 2.03e-04 3.54e-04 2.25e-04 1.59e-03
1072 3184 2113 8.59e-03 1.09e-09 1.75e-10 6.36e-05 5.55e-05 3.01e-05 2.56e-04

